The SkyMapper search for extremely metal-poor stars in the Large Magellanic Cloud

We present results of a search for extremely metal-poor (EMP) stars in the Large Magellanic Cloud, which can provide crucial information about the properties of the first stars as well as on the formation conditions prevalent during the earliest stages of star formation in dwarf galaxies. Our search utilised SkyMapper photometry, together with parallax and proper motion cuts (from Gaia), colour-magnitude cuts (by selecting the red giant branch region) and finally a metallicity-sensitive cut. Low-resolution spectra of a sample of photometric candidates were taken using the ANU 2.3m telescope/WiFeS spectrograph, from which 7 stars with [Fe/H] $\leq$ -2.75 were identified, two of which have [Fe/H] $\leq$ -3. Radial velocities, derived from the CaII triplet lines, closely match the outer rotation curve of the LMC for the majority of the candidates in our sample. Therefore, our targets are robustly members of the LMC based on their 6D phase-space information (coordinates, spectrophotometric distance, proper motions and radial velocities), and they constitute the most metal-poor stars so far discovered in this galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
We thank the referee for their comments and suggestions on the manuscript, which has allowed us to make several improvements. Below are our responses to each of them.  New text in the manuscript is in bold.






> Introduction:
> - It might be helpful to add that EMP stars are low-mass stars and only because of it they are long lived. It is not the composition that makes them long-lived.


We have clarified that the EMP stars are long-lived because of their low mass. 

> the authors mention differences in key elements. Some more details might be helpful: how do the differences correlate with mass? Can the authors be more specific?

We thank the referee for the suggestion, and we have expanded on the differences in key elements for different galaxy masses, in particular for carbon. 

> The halo star MDF reaches to below [Fe/H]=-6…? And it do the authors mean the classical dwarf spheroidal galaxies? - yes for those the low end is about [Fe/H]=-4, but so is it for the UFDs… Maybe clarify this some more (also for the high [Fe/H] end).

Regarding the MDF comparison for different galaxy classes, we apologise for the confusion it has caused. We meant that all galaxy classes go below -4 in [Fe/H], but only the ultra-faint dwarfs seem to be missing stars at higher metallicities ([Fe/H]>-1.5). We have now clarified the discussion in the main text.

> r-processed enhanced => r-process enhanced

We have changed the typo that you have pointed out.



> 2.1 Initial selection
> ‘which indicates that the average’ — unclear what ‘which’ refers to. The cited paper? A private communication? Or the comparison referred to? Pls clarify and explain why the pm of the LMC is only indicated and not measured/determined with certainty.

Regarding the proper motion cut, we have discovered a minor error while verifying our selection process. One of the stars should not be part of our LMC EMP candidate list, as even though it fulfils the <20 degree radial cut from the LMC centre + its proximity to the Dartmouth stellar isochrones in the CMD and metallicity-senstive diagram, its proper motion values indicate that it is closer to the SMC average values rather than the LMC. Hence, we have decided to remove it from our sample. 

In terms of the determination of the average proper motions of the LMC, we have now adopted a more quantitative approach, where we measured the average proper motion and spread for stars at a distance between 2 and 6 degrees from the centre of the LMC (to avoid kinematics from the core and contamination from the Milky Way halo). Our proper motion selection is based on the central 90 percent of the proper motion distribution. Due to asymmetries in the distribution, the central values of the proper motion cut is slightly offset from the mean proper motion. We have attached a supplementary figure to justify our method. The red star shows the average LMC proper motion value, the cyan ellipse shows the proper motion cut we have made for our sample, the blue stars indicate our finalised sample and the green star is the star that we have removed from our sample. 



> 3.2. spectrophotometric fits
> high-res => high-resolution (pls fix throughout)

We have replaced high-res with high-resolution.

> Presumably the high-resolution comparison stars were analyzed with very different temperature scales. This should be discussed in more detail. The crude approach of simply comparing everything at a 1:1 level (incl for metallicity) doesn’t make much sense in this regard, certainly not if the authors want to prove the quality of their own measurements.

We have modified Figure 4 to show correlations between stellar parameters and errors in [Fe/H] more clearly. In particular, the [Fe/H]_difference vs Teff one shows that there might be systematic trend between Teff and the difference between the [Fe/H] measurements. The comparison between our metallicity measurements and that of the literature has already been done in other low-resolution EMP studies, and we just wanted to show that we are unable to measure the metallicities of the stars with smaller than 0.3 dex precision. We also agree that the high-resolution comparison stars were analysed with very different temperature scales. We have looked at the literature methods closely, and found that a mix of photometric and spectroscopic methods were used to determine temperature. Therefore, we have added a caveat in section 3.2 to address the potential systematic differences between our Teff values and those of the literature.



> 3.3 radial velocities
> Table 1:
> - Why is RV called “mu”? Mu is usually used for proper motion. Pls rename it — “RV” is fine especially since the sigma_RV is already called like that. If it is the dispersion it might be worthwhile to call is “dispersion of residuals” because the dispersion is not residual… (grammatically speaking)

We apologise for the confusion - mu referred to the average value of the radial velocities. We have clarified the notation as suggested.


> - I don’t understand if sigma_res is actually the dispersion or some average residual from the rotation curve. The rotation curve isn’t discussed in section 3.3 so there should either be some discussion moved from 4.1 to 3.3 or at least a reference made to discussion further below.

We thank the referee for the suggestion, and we have added a sentence in section 3.3 to reference the discussion made in section 4.1.



> - given the rotation curve, how useful is it really to break up the sample into two metallicity bins when considering the radial velocity? A grouping by position angle seems more useful? The discussion seems minimal so the authors may want to consider expanding it more.

We have decided to follow the referee's suggestion by not breaking the sample into two metallicity bins given that the number of stars in each bin is relatively small. We considered grouping by position angle as well, but most stars have not too different position angles as they fall in just two quadrants. Hence, we have decided not to do so.


> 4.1 membership
> Sentence starting with ‘Given that…’ pls split it up to make it more digestible.

We have made the changes as suggested.



> 4.2 stellar metallicities
> => 0.2 dex
> => 0.38 dex


For the first one, we have decided to stick with 2 decimal places as the standard deviation of the [Fe/H] difference also has 2 decimal places. But we have implemented your second suggestion.



> 4.4 carbon enhancement
> since no carbon enhancement is found for the stars:
Carbon enhancement => Carbon abundances or No carbon enhancement

We have changed the title of Section 4.4 to "Carbon abundances".



> Figure 5:
> Do you really have a log g precision that warrants three digits?
> Spectrum of a calibration star => spectrum of reference star.
> Latex all minus signs properly: this caption, also most minus signs in Tables 2 and 3.

We thank the referee for the suggestions, and we have made the changes that you have suggested. We note that the three digits in log(g) are due to the 0.125 dex quantisation of the model data, not the precision as such. However, we have chosen to round the values to 2 digits, and explain this in the text.



> Tables 2 and 3:
> Properly typeset: Teff, $-$ and CD $-$38$^{\circ}\,245

We have made the changes as suggested.

